Evolution of the radius valley around low mass stars from $Kepler$ and $K2$

We present calculations of the occurrence rate of small close-in planets around low mass dwarf stars using the known planet populations from the $Kepler$ and $K2$ missions. Applying completeness corrections clearly reveals the radius valley in the maximum a-posteriori occurrence rates as a function of orbital separation and planet radius. We measure the slope of the valley to be $r_{p,\text{valley}} \propto F^{-0.060\pm 0.025}$ which bears the opposite sign from that measured around Sun-like stars thus suggesting that thermally driven atmospheric mass loss may not dominate the evolution of planets in the low stellar mass regime or that we are witnessing the emergence of a separate channel of planet formation. The latter notion is supported by the relative occurrence of rocky to non-rocky planets increasing from $0.5\pm 0.1$ around mid-K dwarfs to $8.5\pm 4.6$ around mid-M dwarfs. Furthermore, the center of the radius valley at $1.54\pm 0.16$ R$_{\oplus}$ is shown to shift to smaller sizes with decreasing stellar mass in agreement with physical models of photoevaporation, core-powered mass loss, and gas-poor formation. Although current measurements are insufficient to robustly identify the dominant formation pathway of the radius valley, such inferences may be obtained by $TESS$ with $\mathcal{O}(85,000)$ mid-to-late M dwarfs observed with 2-minute cadence. The measurements presented herein also precisely designate the subset of planetary orbital periods and radii that should be targeted in radial velocity surveys to resolve the rocky to non-rocky transition around low mass stars.

==> K2planettable.csv <==
#EPIC,name,Period [days],Insolation [Earth units],Insolation_upper_error,Insolation_lower_error,Planet radius [Earth units],Planet_radius_upper_error,Planet_radius_upper_error
201110617,K2-156 b,0.81315,615.4,51.0,55.4,1.35,0.12,0.10
201155177,K2-42 b,6.68796,54.8,6.7,5.7,2.45,0.27,0.25
201205469,K2-43 c,2.19888,81.8,8.5,7.9,1.43,0.09,0.08
201205469,K2-43 b,3.47114,44.4,4.9,4.3,2.66,0.17,0.13
201208431,K2-4 b,10.00440,16.5,1.8,1.6,2.52,0.34,0.31 
201338508,K2-5 b,5.73597,29.8,2.5,2.6,1.95,0.17,0.18
201338508,K2-5 c,10.93240,12.6,1.2,1.1,2.15,0.20,0.20
201367065,K2-3 d,44.56090,1.4,0.2,0.1,1.42,0.11,0.10
201367065,K2-3 c,24.64350,3.1,0.3,0.3,1.73,0.12,0.11
201367065,K2-3 b,10.05443,10.2,1.1,1.0,2.11,0.12,0.12
201549860,K2-35 c,5.60906,56.4,12.7,10.6,1.99,0.25,0.24
201549860,K2-35 b,2.39991,174.5,36.7,29.7,1.27,0.17,0.18
201635569,K2-14 b,8.36926,8.6,2.1,1.9,4.51,0.60,0.57
201690311,K2-49 b,2.77065,125.8,20.5,17.5,3.20,0.34,0.33
201833600,K2-50 b,8.75290,25.9,5.4,4.4,1.93,0.29,0.28
201855371,K2-17 b,17.96540,7.7,0.6,0.5,2.04,0.20,0.19
201912552,K2-18 b,32.94180,1.1,0.1,0.1,2.54,0.14,0.14
202083828,K2-26 b,14.56620,5.2,0.8,0.7,2.55,0.20,0.21
205916793,K2-54 b,9.78430,13.9,2.0,1.8,1.90,0.21,0.20
205924614,K2-55 b,2.84926,134.2,30.2,26.6,4.16,0.39,0.37
206011691,K2-21 b,9.32389,16.8,1.1,1.2,1.74,0.11,0.12
206011691,K2-21 c,15.50116,8.5,0.6,0.6,2.13,0.15,0.14
206026136,K2-57 b,9.00630,27.4,2.7,2.2,2.25,0.23,0.21
206096602,K2-62 c,16.19660,15.2,3.3,2.8,2.00,0.20,0.21
206096602,K2-62 b,6.67177,49.6,10.8,9.1,2.04,0.19,0.20
206159027,K2-68 b,8.05428,43.4,6.8,6.0,1.58,0.16,0.14
206162305,K2-69 b,7.06599,20.5,3.9,3.5,2.47,0.23,0.19
206192813,K2-71 b,6.98541,16.1,2.4,2.4,2.37,0.25,0.23
206209135,K2-72 d,7.75990,5.2,1.0,0.8,1.02,0.14,0.11
206209135,K2-72 c,15.18710,2.1,0.4,0.3,1.20,0.13,0.12
206209135,K2-72 e,24.16690,1.1,0.2,0.2,1.14,0.14,0.13
206209135,K2-72 b,5.57739,7.9,1.4,1.4,1.06,0.11,0.10
210448987,K2-81 b,6.10224,65.2,18.4,14.9,2.25,0.29,0.25
210508766,K2-83 b,2.74697,64.2,6.2,5.1,1.65,0.13,0.13
210508766,K2-83 c,9.99767,11.5,1.0,1.0,1.97,0.13,0.13
210558622,K2-174 b,19.56400,10.9,2.5,1.9,2.53,0.27,0.24
210707130,K2-85 b,0.68455,869.3,166.9,153.0,1.49,0.17,0.15
210750726,K2-88 b,4.61220,15.8,2.1,1.8,2.10,0.14,0.13
210838726,K2-89 b,1.09603,161.5,14.3,14.9,1.02,0.09,0.10
210968143,K2-90 b,13.73110,11.6,2.2,1.8,2.71,0.23,0.24
210968143,K2-90 c,2.90032,93.9,16.9,15.4,1.37,0.17,0.16
211077024,K2-91 b,1.41955,67.0,8.4,7.0,1.45,0.12,0.11
211969807,K2-104 b,1.97499,69.4,13.2,11.3,2.04,0.13,0.13
212069861,K2-123 b,30.95422,2.7,0.3,0.3,2.87,0.11,0.11
212154564,K2-124 b,6.41401,10.0,1.5,1.3,3.15,0.13,0.13
212460519,K2-126 b,7.38707,29.2,1.8,1.7,1.83,0.14,0.10
212686205,K2-128 b,5.67581,58.0,4.6,4.4,1.20,0.10,0.08
212779596,K2-199 c,7.37450,44.0,5.3,3.9,2.83,0.18,0.17
212779596,K2-199 b,3.22542,133.7,15.2,13.7,1.88,0.16,0.13
217941732,K2-130 b,2.49416,140.7,15.1,12.8,1.16,0.12,0.12
220241529,K2-209 b,2.08061,290.0,59.1,56.0,0.92,0.13,0.10
220321605,K2-212 b,9.79540,17.3,1.6,1.6,2.72,0.16,0.13
220481411,K2-216 b,2.17479,209.6,17.2,15.5,1.69,0.10,0.08 


==> Keplerplanettable.csv <==
#KIC,name,Period [days],Insolation [Earth units],Insolation_upper_error,Insolation_lower_error,Planet radius [Earth units],Planet_radius_upper_error,Planet_radius_upper_error
2556650,Kepler-1124 b,2.85235,46.5,4.7,4.6,1.97,0.08,0.10
2715135,Kepler-753 b,5.74771,40.2,4.6,4.5,1.89,0.30,0.12
3234598,Kepler-383 b,12.90468,20.2,2.8,2.5,1.54,0.30,0.17
3234598,Kepler-383 c,31.20122,6.2,0.8,0.8,1.49,0.34,0.22
3426367,Kepler-1308 b,2.10434,55.3,5.6,5.1,0.89,0.03,0.14
3444588,Kepler-787 b,0.92831,455.5,59.4,51.4,1.34,0.09,0.08
3546060,Kepler-1110 b,9.69311,38.1,8.3,7.2,2.44,0.51,0.20
3554031,Kepler-415 c,8.70798,24.8,3.5,2.8,2.25,0.16,0.12
3554031,Kepler-415 b,4.17634,66.3,8.3,8.0,1.38,0.11,0.11
3642335,Kepler-1410 b,60.86610,0.8,0.1,0.1,1.38,0.11,0.11
3728432,Kepler-1526 b,3.90863,94.2,20.1,16.8,1.94,0.17,0.14
3733628,Kepler-543 b,13.89963,21.9,2.6,2.3,2.54,0.11,0.30
3859079,Kepler-786 b,53.52927,3.8,0.4,0.4,2.30,0.12,0.14
3966801,Kepler-577 b,25.69581,4.3,0.4,0.4,2.66,0.27,0.16
4056616,Kepler-1053 b,2.41435,150.6,17.6,16.0,0.82,0.05,0.04
4139816,Kepler-235 b,3.34022,57.7,6.1,5.7,2.50,0.25,0.25
4139816,Kepler-235 c,7.82502,18.4,1.9,1.8,1.48,0.27,0.27
4139816,Kepler-235 d,20.06036,5.3,0.5,0.5,2.42,0.40,0.11
4139816,Kepler-235 e,46.18420,1.7,0.2,0.2,2.25,0.11,0.11
4249725,Kepler-120 b,6.31251,36.2,3.9,3.6,2.55,0.10,0.07
4249725,Kepler-120 c,12.79455,14.1,1.5,1.4,2.04,0.07,0.07
4263293,Kepler-331 d,32.13400,5.0,1.0,0.9,2.71,0.23,0.23
4263293,Kepler-331 b,8.45747,29.6,6.5,5.5,2.78,0.21,0.21
4263293,Kepler-331 c,17.28117,11.6,2.7,2.0,3.02,0.23,0.23
4633570,Kepler-158 b,16.70921,13.4,1.5,1.4,2.18,0.10,0.36
4633570,Kepler-158 c,28.55158,6.5,0.7,0.8,1.90,0.33,0.33
4725681,Kepler-236 b,8.29562,14.0,1.5,1.3,2.13,0.41,0.41
4725681,Kepler-236 c,23.96794,3.4,0.4,0.3,2.10,0.07,0.12
4736569,Kepler-1042 b,10.13201,25.1,5.8,4.6,1.69,0.12,0.13
4832837,Kepler-621 b,2.62812,69.8,35.4,22.5,1.82,0.31,0.30
4852528,Kepler-80 d,3.07215,145.6,17.3,17.1,1.56,0.08,0.08
4852528,Kepler-80 c,9.52164,32.0,4.2,3.5,2.59,0.12,0.12
4852528,Kepler-80 e,4.64538,84.0,11.0,9.5,1.60,0.08,0.08
4852528,Kepler-80 f,0.98679,662.4,84.9,75.9,1.43,0.07,0.07
4852528,Kepler-80 b,7.05353,48.3,6.4,5.3,2.59,0.12,0.11
4913852,Kepler-691 b,8.11437,12.2,1.3,1.2,2.32,0.38,0.12
4917596,Kepler-1032 b,3.29011,138.4,30.4,29.5,2.00,0.20,0.17
5080636,Kepler-974 b,4.19450,28.1,2.9,2.7,1.64,0.06,0.24
5175986,Kepler-1320 b,0.86839,752.8,156.1,144.9,1.32,0.12,0.11
5184911,Kepler-1324 b,4.11586,106.4,22.7,19.4,1.55,0.39,0.25
5185897,Kepler-398 c,11.41942,20.3,2.4,2.2,1.02,0.21,0.21
5185897,Kepler-398 b,4.08141,80.0,9.3,8.9,1.03,0.06,0.18
5185897,Kepler-398 d,6.83441,40.4,4.7,4.8,1.04,0.19,0.19
5209845,Kepler-1378 b,11.95402,15.5,3.3,2.9,1.91,0.67,0.26
5269467,Kepler-925 b,33.86778,5.6,1.2,1.0,2.33,0.46,0.34
5340644,Kepler-580 b,8.22241,23.3,3.2,2.6,2.34,0.12,0.11
5364071,Kepler-49 e,18.59612,5.4,0.6,0.5,1.77,0.08,0.08
5364071,Kepler-49 c,10.91274,11.0,1.1,1.1,2.47,0.23,0.15
5364071,Kepler-49 b,7.20386,19.2,2.1,1.9,2.61,0.08,0.08
5364071,Kepler-49 d,2.57657,75.5,7.8,7.5,1.82,0.06,0.06
5371776,Kepler-304 b,3.29570,157.5,18.5,16.6,2.68,0.15,0.14
5371776,Kepler-304 e,1.49914,452.4,56.2,45.6,1.04,0.07,0.07
5371776,Kepler-304 d,9.65349,37.9,4.2,4.0,2.29,0.13,0.13
5371776,Kepler-304 c,5.31595,83.6,8.9,9.4,2.22,0.28,0.28
5526527,Kepler-970 b,16.73648,10.8,1.3,1.2,2.74,0.76,0.62
5531576,Kepler-240 b,4.14452,146.3,23.5,21.4,1.45,0.11,0.11
5531576,Kepler-240 c,7.95355,60.9,8.6,8.6,2.19,0.13,0.13
5617854,Kepler-901 b,3.51749,64.6,8.2,7.1,1.54,0.07,0.17
5640085,Kepler-159 b,10.13959,28.2,3.2,2.9,2.22,0.11,0.10
5640085,Kepler-159 c,43.58594,4.0,0.5,0.4,2.70,0.14,0.14
5686174,Kepler-622 b,14.28228,11.5,1.3,1.2,2.09,0.11,0.09
5688790,Kepler-1439 b,8.07394,8.6,0.9,0.8,1.77,0.09,0.39
5706966,Kepler-333 c,24.08842,6.3,0.8,0.7,1.34,0.09,0.09
5706966,Kepler-333 b,12.55111,15.0,1.9,1.7,1.55,0.39,0.09
5794379,Kepler-241 b,12.71810,22.8,6.3,5.1,2.28,0.19,0.22
5794379,Kepler-241 c,36.06588,5.7,1.4,1.2,2.63,0.22,0.24
5868793,Kepler-1582 b,4.83809,4.3,0.4,0.4,0.85,0.07,0.06
5940165,Kepler-1062 b,9.30414,30.0,6.3,5.0,1.85,0.14,0.19
5980208,Kepler-1331 b,0.78916,523.6,120.1,87.0,0.90,0.07,0.08
6020753,Kepler-202 c,16.28248,17.4,2.1,2.1,1.91,0.11,0.11
6020753,Kepler-202 b,4.06943,111.5,12.6,12.5,1.55,0.09,0.07
6026438,Kepler-354 b,5.47666,66.2,14.4,12.1,1.92,0.15,0.28
6026438,Kepler-354 d,24.21020,9.2,2.0,1.6,1.43,0.15,0.15
6026438,Kepler-354 c,16.93481,15.0,2.9,2.7,1.25,0.12,0.12
6063220,Kepler-99 b,4.60358,113.0,12.8,13.1,1.51,0.07,0.07
6186964,Kepler-1366 b,2.16457,119.0,12.3,11.5,1.57,0.07,0.09
6205897,Kepler-1029 b,4.41769,94.1,10.5,9.0,1.52,0.25,0.37
6263593,Kepler-1418 b,22.47660,7.1,1.4,1.2,1.21,0.15,0.11
6382217,Kepler-353 c,8.41100,14.8,1.6,1.6,2.13,0.06,0.38
6382217,Kepler-353 b,5.79529,24.4,2.7,2.4,1.25,0.35,0.35
6425957,Kepler-205 c,20.30653,6.4,0.8,0.7,1.82,0.17,0.17
6425957,Kepler-205 b,2.75564,93.1,11.1,10.0,1.58,0.09,0.12
6435936,Kepler-705 b,56.05608,0.8,0.1,0.1,2.21,0.11,0.09
6436029,Kepler-1359 b,59.49690,2.7,0.4,0.3,2.29,0.12,0.18
6444896,Kepler-1649 b,8.68911,0.7,nan,nan,0.49,0.06,0.06
6497146,Kepler-438 b,35.23307,1.7,0.3,0.3,0.97,0.09,0.08
6665512,Kepler-1048 b,6.92101,33.0,8.4,7.3,2.46,0.34,0.30
6697756,Kepler-1351 b,0.91614,412.9,80.8,83.5,0.55,0.05,0.04
6773862,Kepler-988 b,17.76077,5.7,0.6,0.5,2.37,0.34,0.14
6921944,Kepler-1105 b,4.42157,51.8,6.0,5.7,1.83,0.08,0.34
6949607,Kepler-28 c,8.98582,32.9,4.1,3.7,1.88,0.10,0.10
6949607,Kepler-28 b,5.91227,57.3,7.5,6.4,1.97,0.10,0.09
6960913,Kepler-61 b,59.87803,1.5,0.1,0.1,2.48,0.11,0.08
7021681,Kepler-505 b,27.52195,3.1,0.3,0.3,3.11,0.09,0.11
7033233,Kepler-1197 b,2.03232,274.1,33.5,29.8,1.12,0.11,0.05
7094486,Kepler-1009 b,11.35011,9.2,0.9,0.8,2.38,0.12,0.09
7287995,Kepler-81 d,20.83763,7.3,0.8,0.8,1.44,0.36,0.36
7287995,Kepler-81 c,12.03987,15.2,1.9,1.5,2.22,0.11,0.11
7287995,Kepler-81 b,5.95490,38.6,4.3,4.1,2.37,0.11,0.12
7304449,Kepler-1650 b,1.53818,43.1,4.5,4.3,1.34,0.08,0.26
7350067,Kepler-1646 b,4.48559,9.1,1.5,1.3,1.84,0.09,0.14
7439316,Kepler-866 b,2.61703,199.7,42.6,37.2,1.44,0.13,0.11
7447200,Kepler-210 b,2.45324,102.7,10.4,9.2,3.00,0.18,0.18
7455287,Kepler-54 c,12.07134,6.6,0.7,0.6,1.44,0.08,0.08
7455287,Kepler-54 d,20.99588,3.1,0.3,0.3,1.46,0.07,0.07
7455287,Kepler-54 b,8.01078,11.3,1.2,1.1,1.92,0.06,0.06
7603200,Kepler-138 b,10.31282,9.5,1.1,0.9,0.63,0.03,0.03
7603200,Kepler-138 c,13.78109,6.4,0.7,0.6,1.52,0.14,0.06
7603200,Kepler-138 d,23.08902,3.2,0.3,0.3,1.32,0.05,0.05
7676423,Kepler-1430 b,2.46050,203.6,55.6,47.1,1.04,0.12,0.11
7802719,Kepler-1157 b,4.45743,81.1,17.3,14.0,0.93,0.09,0.07
7826620,Kepler-1579 b,0.84991,376.6,110.2,86.1,0.56,0.06,0.07
7870390,Kepler-83 d,5.16980,30.6,3.5,3.0,2.00,0.08,0.08
7870390,Kepler-83 b,9.77045,13.1,1.4,1.3,2.69,0.10,0.08
7870390,Kepler-83 c,20.09017,5.0,0.6,0.5,2.71,0.36,0.36
7871954,Kepler-303 c,7.06117,22.4,2.3,2.3,1.49,0.18,0.18
7871954,Kepler-303 b,1.93703,124.4,12.1,12.3,1.06,0.04,0.04
7907423,Kepler-249 d,15.36846,3.9,0.4,0.4,1.38,0.06,0.06
7907423,Kepler-249 b,3.30655,30.2,3.2,2.8,1.13,0.05,0.05
7907423,Kepler-249 c,7.11373,10.9,1.2,1.1,1.45,0.05,0.06
8009350,Kepler-892 b,13.75208,19.5,4.5,3.5,2.52,0.28,0.42
8016691,Kepler-1456 b,18.13738,7.8,1.8,1.5,1.40,0.29,0.42
8120608,Kepler-186 e,22.40778,3.1,0.3,0.3,1.40,0.06,0.06
8120608,Kepler-186 d,13.34300,6.2,0.6,0.6,1.57,0.22,0.22
8120608,Kepler-186 c,7.26731,13.8,1.4,1.3,1.39,0.05,0.04
8120608,Kepler-186 b,3.88680,32.1,3.2,2.9,1.18,0.04,0.04
8125580,Kepler-749 b,17.31712,19.0,3.7,3.5,3.21,0.70,0.30
8150320,Kepler-55 f,10.19849,25.3,3.2,2.9,1.83,0.39,0.39
8150320,Kepler-55 e,4.61749,72.9,9.1,8.4,1.70,0.22,0.22
8150320,Kepler-55 b,27.95413,6.6,0.9,0.8,1.99,0.14,0.14
8150320,Kepler-55 c,42.14061,3.8,0.5,0.4,1.94,0.21,0.18
8150320,Kepler-55 d,2.21112,194.8,25.5,22.3,1.94,0.21,0.21
8151055,Kepler-1460 b,29.96328,5.3,1.2,0.9,2.22,0.31,0.42
8167996,Kepler-327 c,5.21230,24.5,2.6,2.3,1.24,0.05,0.05
8167996,Kepler-327 d,13.96950,6.6,0.7,0.6,2.44,0.41,0.41
8167996,Kepler-327 b,2.54956,64.0,6.5,5.8,1.33,0.06,0.04
8183288,Kepler-437 b,66.65045,2.2,0.2,0.2,1.54,0.09,0.09
8229458,Kepler-1152 b,1.64680,126.9,12.5,12.1,1.02,0.05,0.04
8230616,Kepler-316 b,2.24049,148.0,18.0,17.8,1.45,0.06,0.10
8230616,Kepler-316 c,6.82778,33.4,4.1,3.6,1.60,0.08,0.08
8235924,Kepler-1203 b,0.58800,619.6,59.3,57.6,1.22,0.04,0.06
8247771,Kepler-1200 b,1.11855,532.8,124.5,92.4,1.07,0.10,0.09
8282651,Kepler-1136 b,2.36172,153.6,30.5,27.3,1.44,0.13,0.11
8346392,Kepler-777 b,5.72813,30.6,3.0,3.0,1.62,0.08,0.08
8351704,Kepler-779 b,7.09712,11.9,1.3,1.3,1.04,0.06,0.05
8367644,Kepler-993 b,22.08552,3.9,0.4,0.4,3.48,0.58,0.30
8424002,Kepler-1512 b,20.35972,1.5,0.7,0.6,0.79,0.12,0.17
8463346,Kepler-436 c,16.79716,15.2,2.2,2.0,2.59,0.20,0.55
8463346,Kepler-436 b,64.00197,2.6,0.4,0.3,2.34,0.51,0.51
8505670,Kepler-252 c,10.84845,18.6,2.1,2.2,2.76,0.14,0.12
8505670,Kepler-252 b,6.66833,35.8,4.1,3.8,1.39,0.54,0.54
8544992,Kepler-388 c,13.29707,16.5,3.9,3.3,0.91,0.10,0.09
8544992,Kepler-388 b,3.17323,110.0,25.0,21.8,0.89,0.09,0.09
8547140,Kepler-801 b,11.41926,11.5,1.2,1.2,2.07,0.07,0.07
8561063,Kepler-42 b,1.21377,22.6,2.5,2.3,0.91,0.03,0.12
8561063,Kepler-42 d,1.86511,12.8,1.3,1.3,0.77,0.09,0.09
8733898,Kepler-446 d,5.14892,4.9,0.5,0.4,1.14,0.23,0.23
8733898,Kepler-446 c,3.03621,9.8,1.1,1.0,0.93,0.05,0.05
8733898,Kepler-446 b,1.56541,23.6,2.4,2.3,1.15,0.06,0.04
8826007,Kepler-1450 b,54.50915,2.7,0.7,0.5,2.33,0.21,0.60
8845205,Kepler-560 b,18.47763,1.8,0.2,0.2,2.21,0.18,0.15
8874090,Kepler-834 b,13.32389,9.0,1.0,0.9,1.97,0.10,0.08
8890150,Kepler-395 c,34.98978,2.2,0.2,0.2,1.41,0.11,0.08
8890150,Kepler-395 b,7.05429,18.8,2.0,1.7,1.24,0.11,0.11
8978528,Kepler-329 b,7.41635,32.3,4.0,3.6,1.72,0.12,0.12
8978528,Kepler-329 c,18.68484,9.4,1.2,1.0,2.68,0.13,0.16
9112931,Kepler-1161 b,10.71253,21.3,2.6,2.6,2.86,0.35,0.27
9214942,Kepler-833 b,18.75470,7.0,0.7,0.6,2.14,0.11,0.08
9334893,Kepler-1178 b,31.80551,4.8,1.0,0.9,1.53,0.12,0.13
9351316,Kepler-1086 b,18.78429,8.7,1.1,1.0,2.24,0.50,0.21
9353314,Kepler-1007 b,5.18499,40.1,8.3,7.7,1.14,0.11,0.12
9388479,Kepler-732 b,9.46782,7.9,0.8,0.8,2.45,0.08,0.07
9388479,Kepler-732 c,0.89304,182.7,19.6,18.4,1.42,0.05,0.05
9390653,Kepler-504 b,9.54928,5.5,0.6,0.6,1.77,0.06,0.05
9411412,Kepler-1096 b,2.89222,111.7,12.7,12.5,1.51,0.28,0.21
9412760,Kepler-345 c,9.38741,26.5,2.9,2.8,1.71,0.11,0.08
9412760,Kepler-345 b,7.41556,36.1,4.0,3.2,0.79,0.07,0.06
9447166,Kepler-1459 b,62.86946,3.4,0.4,0.4,1.95,0.08,0.53
9475552,Kepler-1315 b,0.84338,949.2,121.9,112.4,1.41,0.23,0.13
9573685,Kepler-1074 b,5.94566,26.1,2.9,2.6,1.18,0.06,0.04
9631762,Kepler-615 b,10.35586,34.1,5.3,4.6,1.92,0.09,0.11
9710326,Kepler-737 b,28.59914,2.1,0.2,0.2,2.03,0.07,0.06
9718066,Kepler-378 b,16.09228,17.3,2.2,1.8,1.05,0.04,0.26
9718066,Kepler-378 c,28.90605,7.9,1.0,0.8,0.84,0.18,0.18
9730163,Kepler-445 c,4.87122,5.8,0.6,0.6,2.65,0.30,0.25
9730163,Kepler-445 b,2.98416,11.2,1.2,1.1,1.56,0.11,0.11
9757613,Kepler-26 e,46.82768,1.6,0.2,0.1,2.40,0.10,0.10
9757613,Kepler-26 b,12.28300,9.5,1.0,0.9,3.19,0.10,0.10
9757613,Kepler-26 d,3.54392,49.3,4.6,4.6,1.36,0.05,0.05
9757613,Kepler-26 c,17.25121,6.0,0.7,0.6,2.98,0.28,0.23
9787239,Kepler-32 f,0.74296,314.4,32.0,28.0,1.70,0.42,0.42
9787239,Kepler-32 e,2.89601,50.9,5.4,5.2,1.42,0.06,0.06
9787239,Kepler-32 b,5.90128,19.7,2.0,2.0,2.23,0.07,0.07
9787239,Kepler-32 c,8.75210,11.7,1.3,1.1,2.11,0.08,0.08
9787239,Kepler-32 d,22.78078,3.3,0.3,0.3,2.50,0.09,0.09
9823519,Kepler-1350 b,4.49686,24.5,4.0,3.7,2.29,0.10,0.09
9823519,Kepler-1350 c,1.76679,84.9,12.8,11.9,1.66,0.08,0.08
9837661,Kepler-1321 c,2.22650,91.2,11.2,10.1,3.03,0.18,0.18
9875711,Kepler-742 b,8.36087,41.4,8.6,7.5,3.10,0.38,0.24
9881077,Kepler-1337 b,24.40044,8.7,2.1,1.6,2.54,0.20,0.58
9941066,Kepler-898 b,5.87063,35.3,4.7,4.1,1.50,0.30,0.12
9950612,Kepler-220 b,4.15982,98.9,11.5,10.1,0.92,0.20,0.20
9950612,Kepler-220 c,9.03419,35.1,4.5,3.7,1.93,0.08,0.30
9950612,Kepler-220 d,28.12244,7.7,0.9,0.8,0.96,0.25,0.25
9950612,Kepler-220 e,45.90298,4.0,0.4,0.5,1.27,0.06,0.06
10005788,Kepler-1022 b,10.99471,17.7,3.9,3.3,1.86,0.15,0.15
10027247,Kepler-1229 b,86.82952,0.5,0.0,0.0,2.06,0.06,0.56
10027323,Kepler-309 b,5.92366,77.1,9.3,9.0,1.50,0.09,0.07
10059645,Kepler-1265 b,6.49441,57.8,13.3,11.0,1.62,0.16,0.38
10122538,Kepler-1388 c,5.53609,69.9,8.9,8.1,1.90,0.35,0.35
10122538,Kepler-1388 d,20.95700,11.9,1.4,1.4,2.05,0.13,0.13
10122538,Kepler-1388 b,12.28547,24.0,3.2,2.8,1.90,0.12,0.12
10122538,Kepler-1388 e,37.63339,5.4,0.7,0.6,1.94,0.13,0.13
10166274,Kepler-267 b,3.35373,40.9,4.0,3.8,1.92,0.07,0.06
10166274,Kepler-267 c,6.87745,15.6,1.6,1.3,2.39,0.29,0.29
10166274,Kepler-267 d,28.46465,2.3,0.2,0.2,2.18,0.10,0.10
10190777,Kepler-1019 b,1.41123,348.7,37.6,35.8,1.49,0.06,0.23
10318874,Kepler-94 b,2.50806,229.9,28.2,21.8,3.19,0.14,0.25
10328458,Kepler-1146 b,2.35227,245.2,54.6,42.3,1.22,0.12,0.10
10329835,Kepler-1075 b,1.52373,128.3,14.3,11.1,1.47,0.11,0.35
10332883,Kepler-994 b,1.15117,227.8,24.2,22.3,1.41,0.05,0.04
10340423,Kepler-225 b,6.73894,34.2,4.6,4.1,1.73,0.12,0.12
10340423,Kepler-225 c,18.79419,8.7,1.1,1.0,2.81,0.15,0.16
10386984,Kepler-658 b,1.28708,188.6,18.8,18.8,1.78,0.08,0.06
10388286,Kepler-617 b,1.68270,91.4,9.5,8.9,1.42,0.06,0.04
10489206,Kepler-125 c,5.77440,20.6,1.9,2.0,0.86,0.06,0.06
10489206,Kepler-125 b,4.16438,31.9,3.4,2.6,2.73,0.08,0.14
10525027,Kepler-1049 b,3.27345,45.9,4.4,4.3,0.96,0.03,0.05
10583066,Kepler-661 b,6.02930,48.8,9.8,9.5,2.71,0.22,0.21
10591855,Kepler-1367 b,1.57409,237.2,29.2,27.9,0.90,0.08,0.05
10599206,Kepler-566 b,18.42795,16.8,1.9,1.9,2.16,0.36,0.22
10604335,Kepler-283 b,11.00818,15.1,1.9,1.8,2.37,0.14,0.11
10604335,Kepler-283 c,92.74958,0.9,0.1,0.1,2.05,0.15,0.15
10670119,Kepler-369 b,2.73277,53.5,9.4,7.8,1.44,0.22,0.19
10670119,Kepler-369 c,14.87150,5.5,0.9,0.9,1.60,0.14,0.12
10717241,Kepler-551 b,12.37647,13.4,1.6,1.4,2.67,0.31,0.13
10842192,Kepler-1329 b,9.33648,25.7,6.0,4.5,2.40,0.19,0.52
10905746,Kepler-1651 b,9.87865,5.9,2.0,1.5,1.60,0.21,0.21
10925104,Kepler-114 b,5.18856,78.3,10.0,8.6,1.33,0.06,0.06
10925104,Kepler-114 d,11.77613,26.3,3.2,2.7,2.76,0.22,0.22
10925104,Kepler-114 c,8.04135,43.6,5.0,4.9,1.72,0.08,0.08
10975146,Kepler-808 b,0.63133,716.3,170.8,144.4,1.18,0.15,0.14
10990886,Kepler-568 b,11.02347,8.2,0.8,0.7,2.51,0.29,0.23
11129738,Kepler-844 b,2.61302,76.6,8.5,8.3,1.81,0.06,0.28
11176127,Kepler-298 c,22.92886,8.2,1.0,0.9,2.30,0.45,0.45
11176127,Kepler-298 d,77.47410,1.6,0.2,0.2,2.90,0.46,0.46
11176127,Kepler-298 b,10.47548,23.1,3.0,2.7,2.33,0.39,0.19
11194032,Kepler-533 b,28.51118,8.7,1.0,1.0,3.37,0.15,0.36
11236244,Kepler-1246 b,11.32270,24.8,5.4,4.0,1.64,0.13,0.46
11348997,Kepler-1089 b,5.13249,26.8,2.6,2.8,1.64,0.08,0.07
11453592,Kepler-1319 b,2.88676,32.8,3.3,3.0,1.60,0.07,0.34
11495458,Kepler-1190 b,10.45840,25.5,3.0,2.9,1.09,0.09,0.06
11497958,Kepler-296 f,63.33547,0.4,0.2,0.1,1.18,0.17,0.19
11497958,Kepler-296 e,34.14205,0.9,0.4,0.3,1.05,0.17,0.17
11497958,Kepler-296 d,19.85029,1.8,0.7,0.6,1.53,0.21,0.25
11497958,Kepler-296 c,5.84164,9.0,3.2,2.7,1.39,0.19,0.21
11497958,Kepler-296 b,10.86441,4.1,1.6,1.2,1.19,0.32,0.24
11611600,Kepler-842 b,1.21957,612.5,126.1,101.8,1.52,0.13,0.11
11622600,Kepler-991 b,82.53412,1.3,0.1,0.1,2.74,0.15,0.12
11754553,Kepler-52 d,36.44540,2.9,0.4,0.3,2.01,0.13,0.13
11754553,Kepler-52 c,16.38490,8.5,1.1,0.9,2.02,0.12,0.09
11754553,Kepler-52 b,7.87742,22.4,2.9,2.5,2.18,0.13,0.13
11768142,Kepler-1652 b,38.09707,0.8,0.2,0.2,1.50,0.27,0.32
11853255,Kepler-674 b,2.24338,132.7,16.6,15.8,2.31,0.11,0.40
11853878,Kepler-968 b,3.69299,87.6,18.4,16.6,2.08,0.37,0.25
11853878,Kepler-968 c,5.70941,49.8,10.7,8.3,1.81,0.44,0.44
11923270,Kepler-676 b,11.59822,7.5,0.8,0.7,3.14,0.33,0.22
12066335,Kepler-231 b,10.06524,14.3,1.5,1.3,2.00,0.30,0.30
12066335,Kepler-231 c,19.27154,6.0,0.6,0.6,2.03,0.09,0.07
12066569,Kepler-1455 b,49.27684,1.4,0.1,0.1,1.91,0.11,0.09
12252424,Kepler-113 c,8.92508,44.1,5.5,4.8,2.54,0.11,0.25
12252424,Kepler-113 b,4.75400,101.3,11.3,10.3,2.16,0.19,0.19
12302530,Kepler-155 b,5.93120,23.1,4.1,3.6,1.94,0.17,0.20
12302530,Kepler-155 c,52.66153,1.3,0.2,0.2,1.92,0.26,0.22
12506770,Kepler-895 b,2.80624,97.3,11.4,11.4,1.58,0.10,0.09


==> densitytable.csv <==
#name, Period [days], Insolation [Earth units], Insolation_err, Planet radius [Earth units], Planet_radius_error, Planet mass [Earth units], Planet_mass_error, Planet density [g/cm^3], Planet_density_error,disposition
GJ 1132b,1.62892,19.37330,4.04606,1.13000,0.05600,1.66000,0.23000,6.38507,1.35818,1.29778,Rock
GJ 1214b,1.58040,22.16284,2.95858,2.85000,0.20000,6.26000,0.86000,1.50083,0.44095,0.33648,Gas
GJ 357b,3.93072,13.24932,1.43754,1.21700,0.08400,1.84000,0.31000,5.66551,1.74833,1.34565,Rock
GJ 4332b,1.40150,144.18668,11.99782,1.39000,0.09000,4.60000,0.60000,9.50619,2.53091,2.10944,Rock
GJ 9827b,1.20898,326.91820,16.28098,1.57700,0.02700,4.91000,0.49000,6.94831,0.80721,0.70776,Rock
GJ 9827c,6.20147,36.95495,1.84041,2.02200,0.04600,4.04000,0.84000,2.71226,0.57335,0.55260,Am
HD 219134b,3.09293,176.73678,5.47706,1.60200,0.05500,4.74000,0.19000,6.39858,0.75330,0.68553,Rock
HD 219134c,6.76458,62.25370,1.92924,1.51100,0.04700,4.36000,0.22000,7.01433,0.83111,0.70654,Rock
K2-146b,2.64460,19.15987,1.99520,2.05000,0.06000,5.77000,0.18000,3.71713,0.34452,0.30034,Am
K2-146c,4.00498,11.01722,1.14727,2.19000,0.07000,7.49000,0.24000,3.95770,0.37884,0.38088,Am
K2-18b,32.93962,1.17555,0.09508,2.71100,0.06500,8.63000,1.35000,2.40389,0.40551,0.39732,Gas
Kepler-80b,7.05246,41.76784,4.78354,2.67000,0.10000,6.93000,0.70000,2.02066,0.43353,0.35118,Gas
Kepler-80c,9.52355,27.98322,3.20483,2.74000,0.12000,6.74000,0.86000,1.81845,0.45278,0.38844,Gas
Kepler-80d,3.07222,126.48135,14.48551,1.53000,0.09000,6.75000,0.51000,10.45978,2.30469,2.04466,Rock
Kepler-80e,4.64489,72.88906,8.34775,1.60000,0.08000,4.13000,0.95000,5.59607,1.53560,1.32402,Rock
L 98-59c,3.69040,11.94510,1.49381,1.35000,0.07000,2.46000,0.31000,5.54915,1.22481,1.00872,Rock
LHS 1140b,24.73696,0.50136,0.04055,1.72700,0.03200,6.98000,0.89000,7.52093,1.11110,1.06124,Rock
LHS 1140c,3.77793,6.14149,0.49671,1.28200,0.02400,1.81000,0.39000,4.76768,1.09199,1.01292,Rock

